Generating Compact Geometric Track-Maps for Train Positioning Applications

In this paper, we present a method to generate compact geometric track-maps for train-borne localization applications. Therefore, we first give a brief overview on the purpose of track maps in train-positioning applications. It becomes apparent that there are hardly any adequate methods to generate suitable geometric track-maps. This is why we present a novel map generation procedure. It uses an optimization formulation to find the continuous sequence of track geometries that fits the available measurement data best. The optimization is initialized with the results from a localization filter developed in our previous work. The localization filter also provides the required information for shape identification and measurement association. The presented approach will be evaluated on simulated data as well as on real measurements.

==> figures/data/abs_mapping_error/abs_mapping_error-1.tsv <==
0	0
0.01	22.35
0.016	6.943
0.018	10.21
0.019	13.07
0.02	13.04
0.025	0.6841
0.029	10.9
0.032	7.96
0.041	0.3132
0.048	10.41
0.049	10.27
0.053	1.452
0.054	2.054
0.058	11.16
0.06	7.832
0.062	4.336
0.063	4.502
0.068	15.62
0.076	1.501
0.078	3.347
0.079	0.4383
0.087	27.75
0.095	1.241
0.097	6.194
0.099	4.721
0.1	4.766
0.103	7.607
0.106	11.99
0.11	4.47
0.113	11.06
0.116	20.39
0.122	1.607
0.126	13.13
0.13	1.076
0.132	5.184
0.136	14.91
0.142	3.905
0.143	4.074
0.154	17.06
0.155	17.02
0.167	6.716
0.17	11.8
0.174	19.89
0.182	10.2
0.184	9.157
0.189	5.081
0.192	7.647
0.193	8.978
0.194	8.958
0.197	8.686
0.199	8.927
0.202	9.858
0.205	6.463
0.206	6.732
0.21	14.23
0.213	21.69
0.22	8.741
0.222	10.94
0.223	10.24
0.227	1.321
0.233	16.76
0.24	13.25
0.243	12.89
0.249	5.968
0.25	5.981
0.262	12.04
0.263	12
0.268	10.31
0.269	10.29
0.271	10.58
0.272	10.78
0.28	10.7
0.281	10.61
0.284	9.797
0.285	9.859
0.288	11
0.29	12.39
0.291	12.01
0.297	2.149
0.299	4.12
0.301	6.612
0.303	6.584
0.305	6.631
0.309	6.94
0.313	7.556
0.318	9.564
0.321	11.03
0.326	4.55
0.327	4.796
0.33	8.653
0.332	7.311
0.338	3.338
0.34	3.635
0.344	0.7648
0.346	1.724
0.35	4.608
0.353	3.081
0.355	4.089
0.359	8.203
0.363	4.446
0.365	5.963
0.379	22.84
0.385	4.838
0.387	1.746
0.389	6.971
0.393	0.3269
0.399	8.817
0.403	4.069
0.407	10.68
0.409	14.21
0.413	12.89
0.414	12.95
0.417	14.05
0.418	14.69
0.424	4.81
0.426	7.152
0.427	9.084
0.428	9.065
0.431	3.14
0.437	21.02
0.445	1.002
0.447	3.825
0.452	0.1112
0.462	8.544
0.467	12.67
0.473	3.553
0.477	8.058
0.483	0.09902
0.486	4.091
0.489	3.009
0.49	3.124
0.494	5.858
0.496	7.186
0.5	6.666
0.502	6.793
0.505	7.438
0.51	2.329
0.515	9.33
0.518	3.437
0.523	19.78
0.524	22.72
0.534	7.267
0.541	6.346
0.542	6.318
0.543	6.325
0.547	8.759
0.553	13.75
0.565	0.5777
0.568	3.289
0.573	7.911
0.577	7.568
0.578	7.577
0.581	7.834
0.582	7.942
0.583	7.784
0.585	8.637
0.59	14.84
0.593	18.13
0.599	14.54
0.6	14.41
0.601	14.44
0.602	14.62
0.603	14.6
0.608	12.26
0.61	12.78
0.613	14.95
0.617	2.045
0.618	2.444
0.622	15.48
0.623	15.04
0.629	8.877
0.63	9.001
0.631	9.534
0.632	9.409
0.636	5.176
0.637	5.36
0.641	10.3
0.643	8.755
0.648	5.533
0.65	6.23
0.651	6.972
0.655	1.893
0.656	0.8766
0.659	4.298
0.661	6.397
0.664	4.082
0.667	7.705
0.671	13.69
0.676	7.936
0.677	7.975
0.68	10.79
0.685	14.2
0.691	17.93
0.696	13.31
0.698	14.4
0.701	18.6
0.703	16.3
0.711	2.929
0.715	7.141
0.722	14.59
0.728	11.43
0.729	11.36
0.731	11.68
0.733	10.39
0.735	9.402
0.736	9.452
0.739	11.62
0.743	14.21
0.75	14.94
0.762	2.522
0.764	3.412
0.77	9.074
0.78	2.119
0.79	17
0.797	1.883
0.8	6.44
0.806	2.849
0.808	3.512
0.819	12.09
0.822	11.18
0.824	12.01
0.829	18.15
0.83	18.13
0.838	5.064
0.84	5.663
0.859	11.91
0.865	7.11
0.866	7.103
0.868	7.952
0.874	14.47
0.879	20.76
0.881	17.47
0.886	10.8
0.888	12.74
0.889	14.52
0.891	13.47
0.903	4.139
0.904	4.362
0.908	10.25
0.909	9.588
0.913	1.149
0.918	14.56
0.92	12.8
0.929	2.846
0.933	7.662
0.937	13.85
0.941	10.9
0.943	12.8
0.947	20.36
0.959	6.131
0.961	3.225
0.963	6.017
0.967	14.03
0.978	7.809
0.98	8.672
0.985	14.37
0.987	16.37
0.994	13.39
0.995	13.31
0.996	13.32
1.001	9.551
1.005	8.063
1.006	8.109
1.012	14.28
1.015	18.06
1.021	2.006
1.026	14.69
1.031	10.6
1.033	11.85
1.038	15.57
1.044	18.22
1.045	17.64
1.053	1.301
1.055	3.106
1.056	2.958
1.06	8.793
1.064	15.5
1.068	12.62
1.07	13.81
1.073	18.11
1.075	16.72
1.081	12.83
1.082	12.73
1.083	12.82
1.088	5.457
1.089	5.645
1.097	11.62
1.102	13.11
1.111	29.27
1.119	1.075
1.121	6.655
1.132	0.3092
1.14	7.167
1.144	0.839
1.15	13.21
1.152	9.856
1.156	1.067
1.159	6.819
1.168	21.81
1.169	23.49
1.179	6.488
1.188	26.92
1.196	9.5
1.197	9.411
1.201	4.013
1.202	4.223
1.207	12.75
1.215	1.883
1.22	4.634
1.227	8.281
1.236	19.06
1.239	18.76
1.241	19.05
1.244	20.19
1.246	16.43
1.252	2.484
1.259	12.48
1.265	18.64
1.277	11.08
1.286	0.5031
1.29	6.454
1.294	12.63
1.301	4.104
1.308	7.953
1.313	12.98
1.324	1.14
1.325	1.008
1.332	8.933
1.338	5.8
1.339	5.835
1.353	9.445
1.358	20.88
1.36	26.45
1.361	25.74
1.367	12.31
1.369	14.42
1.37	16.69
1.375	10.63
1.376	10.74
1.379	13.91
1.381	11.36
1.386	3.872
1.387	4.063
1.389	6.627
1.393	1.427
1.399	11.69
1.409	1.124
1.418	11.61
1.423	3.189
1.424	3.228
1.428	9.245
1.434	7.177
1.435	7.11
1.436	7.138
1.437	7.26
1.439	4.681
1.441	0.7484
1.442	1.233
1.45	13.02
1.456	16.75
1.461	9.715
1.463	11.57
1.466	18.36
1.473	3.752
1.474	3.799
1.476	7.006
1.481	5.27
1.483	5.585
1.486	6.633
1.493	0.7757
1.502	2.517
1.505	2.731
1.506	1.563
1.509	6.376
1.515	18.59
1.521	11.4
1.523	12.57
1.525	15.18
1.529	15.12
1.531	15.15
1.534	15.25
1.535	15.15
1.547	4.784
1.548	5.01
1.552	9.88
1.556	13.76
1.561	14.45
1.564	15.09
1.569	12.73
1.57	12.72
1.572	13.19
1.574	14.26
1.581	6.775
1.584	8.279
1.588	4.895
1.59	6.213
1.603	19.54
1.61	15.75
1.612	15.44
1.614	14.14
1.615	14.15
1.617	15.48
1.622	23.6
1.629	13.64
1.63	13.28
1.631	13.32
1.632	13.66
1.639	9.559
1.64	9.421
1.641	9.426
1.642	9.322
1.65	1.285
1.652	2.588
1.661	12.94
1.67	3.3
1.671	3.699
1.673	2.598
1.674	2.602
1.677	4.553
1.681	7.812
1.69	4.305
1.696	10.31
1.7	14.22
1.71	7.408
1.711	7.39
1.713	8.265
1.719	14.37
1.725	6.055
1.726	6.105
1.728	7.956
1.729	7.925
1.732	0.749
1.738	17.53
1.748	3.274
1.75	3.548
1.755	5.892
1.762	11.53
1.767	16.09
1.768	15.69
1.776	5.475
1.777	5.496
1.78	1.368
1.781	1.415
1.787	10.59
1.789	9.478
1.791	11.31
1.797	24.6
1.805	1.262
1.807	4.079
1.808	3.677
1.811	9.396
1.817	23.86
1.823	18.41
1.824	18.5
1.827	19.85
1.836	17.38
1.841	7.982
1.844	13.94
1.846	17.9
1.855	9.551
1.856	9.403
1.858	9.893
1.862	13.16
1.865	16.7
1.871	0.8226
1.875	9.201
1.876	8.683
1.877	8.746
1.88	11.92
1.885	20.08
1.894	6.215
1.895	6.431
1.912	24.71
1.914	25.98
1.917	16.87
1.922	2.312
1.924	9.118
1.928	1.037
1.931	6.441
1.938	16.8
1.944	21.65
1.95	8.111
1.952	10.26
1.957	16.99
1.963	21.99
1.964	21.55
1.97	12.77
1.971	12.66
1.973	13.96
1.984	25.42
1.994	8.421
1.998	9.782
2.003	12.63
2.006	4.366
2.007	4.844
2.013	26.62
2.025	6.154
2.032	3.778
2.034	1.267
2.042	18.08
2.048	9.304
2.05	10.46
2.051	11.83
2.052	11.74
2.062	0.9468
2.067	16.12
2.07	25.99
2.072	21.48
2.078	9.491
2.08	12.56
2.084	7.976
2.088	4.927
2.09	5.356
2.091	5.209
2.092	5.254
2.095	6.417
2.1	10.46
2.112	24.67
2.118	28.83
2.119	29.72
2.12	28.95
2.127	4.73
2.129	9.082
2.132	4.268
2.134	7.099
2.139	20.71
2.142	18.96
2.143	18.96
2.145	20.16
2.149	26.18
2.152	16.8
2.156	1.824
2.157	1.979
2.161	10.52
2.168	16.37
2.175	14.06
2.176	14.08
2.177	14.2
2.178	13.92
2.19	4.112
2.192	3.881
2.194	4.346
2.199	7.288
2.207	15.13
2.217	11.01
2.221	3.01
2.226	16.68
2.231	5.819
2.232	6.059
2.236	15.91
2.238	13.64
2.245	3.959
2.247	4.994
2.256	11.76
2.258	11.42
2.259	11.45
2.262	12.37
2.265	14.27
2.27	10.32
2.272	11.2
2.275	15.01
2.278	10.85
2.282	6.919
2.283	7.087
2.285	8.87
2.286	8.852
2.288	8.944
2.292	9.691
2.295	10.42
2.298	7.289
2.299	7.481
2.302	11.33
2.305	15.8
2.312	6.932
2.313	7.119
2.314	7.822
2.315	7.819
2.323	1.701
2.324	2.048
2.325	1.212
2.326	1.528
2.334	13.05
2.339	9.846
2.34	9.905
2.344	11.9
2.348	4.236
2.35	6.501
2.358	19.49
2.363	27.09
2.369	15.78
2.37	15.64
2.372	17.36
2.373	18.92
2.38	2.723
2.381	2.898
2.383	5.696
2.39	3.02
2.391	2.984
2.392	3.077
2.393	2.999
2.395	4.447
2.403	14.34
2.412	10.72
2.42	9.204
2.422	9.053
2.424	9.477
2.428	12.34
2.432	16.54
2.442	4.577
2.448	7.983
2.459	14.11
2.461	15.26
2.471	11.05
2.475	6.704
2.477	8.6
2.481	14.94
2.484	1.766
2.486	8.075
2.49	26.28
2.493	20.06
2.501	5.568
2.503	4.655
2.505	5.97
2.51	11.97
2.511	11.63
2.513	13.19
2.519	25.15
2.526	0.8848
2.529	8.889
2.534	0.5789
2.54	8.182
2.543	10.4
2.548	17.31
2.558	1.818
2.559	1.371
2.568	18.38
2.574	10.25
2.575	10.34
2.578	12.09
2.583	5.196
2.584	5.239
2.588	8.929
2.596	3.749
2.597	3.895
2.599	3.375
2.6	3.444
2.603	5.068
2.611	13.17
2.616	20.12
2.624	5.245
2.626	7.283
2.628	6.36
2.63	7.174
2.636	13.71
2.638	12.74
2.64	13.84
2.645	21.33
2.652	3.12
2.659	8.305
2.664	8.864
2.668	3.923
2.67	1.911
2.671	2.055
2.674	5.612
2.676	1.542
2.677	1.91
2.684	17.55
2.69	10.3
2.691	10.42
2.694	12.46
2.697	5.42
2.7	14.27
2.703	26.03
2.706	21.32
2.716	6.458
2.72	4.24
2.721	4.249
2.723	4.602
2.738	0.3796
2.739	0.4429
2.742	1.383
2.752	8.5
2.753	8.304
2.755	9.093
2.76	15.35
2.762	17.45
2.768	7.575
2.771	12.3
2.773	10.82
2.778	7.903
2.78	8.541
2.781	8.897
2.787	6.592
2.788	6.623
2.79	7.082
2.796	5.646
2.798	5.897
2.8	6.403
2.801	5.69
2.802	6.012
2.806	13.23
2.81	22.63
2.824	12.08
2.83	10.27
2.838	3.087
2.839	3.264
2.842	2.126
2.845	4.436
2.849	8.942
2.851	5.119
2.852	5.136
2.856	16.03
2.858	22.58
2.859	22.38
2.866	3.692
2.868	6.806
2.87	5.151
2.871	5.279
2.875	12.4
2.878	17.03
2.885	1.84
2.897	13.78
2.9	7.006
2.903	1.687
2.907	11
2.91	1.595
2.911	2.31
2.917	21.42
2.928	1.47
2.93	0.4417
2.936	5.303
2.938	2.991
2.94	1.001
2.946	10.49
2.95	2.138
2.951	0.3832
2.956	10.96
2.958	8.132
2.959	8.265
2.962	13.84
2.965	22.13
2.967	19.36
2.976	1.306
2.977	1.369
2.985	15.43
2.993	10.47
2.994	10.35
2.999	4.086
3.001	5.55
3.004	9.833
3.01	0.7139
3.011	0.9076
3.022	14.03
3.023	14.99
3.03	1.598
3.033	6.315
3.036	2.559
3.037	2.775
3.043	10.56
3.044	10.46
3.046	12.54
3.053	28.11
3.063	2.551
3.068	8.387
3.072	13.96
3.073	13.54
3.081	4.258
3.085	6.068
3.095	14.06
3.101	23.01
3.112	11.96
3.116	7.974
3.118	9.632
3.124	15.61
3.13	20.73
3.131	20.16
3.137	0.4897
3.14	9.991
3.143	3.708
3.144	4.017
3.15	20.65
3.157	8.263
3.159	10.13
3.16	11.86
3.167	9.863
3.169	9.705
3.17	9.716
3.172	11.08
3.178	21.46
3.18	25.4
3.189	11.24
3.194	5.445
3.198	1.105
3.2	2.07
3.209	20.56
3.21	20.35
3.217	7.235
3.219	9.477
3.223	2.278
3.225	5.301
3.233	19.32
3.239	25.75
3.249	12.61
3.258	27.96
3.259	27.71
3.273	11.04
3.278	8.033
3.288	16.16
3.298	3.334
3.303	7.603
3.307	11.86
3.309	9.622
3.315	2.094
3.317	4.532
3.319	3.845
3.321	5.07
3.327	12.02
3.331	8.389
3.333	9.934
3.337	16.4
3.347	2.916
3.348	3.342
3.356	19.67
3.361	10.82
3.363	12.56
3.366	18.5
3.377	3.277
3.379	5.859
3.385	21.04
3.397	0.8729
3.398	0.9338
3.404	9.062
3.405	8.86
3.407	6.221
3.408	6.404
3.412	14.08
3.414	19.13
3.418	14.58
3.419	14.66
3.422	17.99
3.424	20.4
3.429	19.04
3.43	18.98
3.431	19
3.432	19.1
3.433	18.31
3.439	1.475
3.443	13.26
3.447	6.746
3.449	8.768
3.452	15.64
3.453	15.21
3.463	2.199
3.464	1.807
3.465	1.88
3.469	4.799
3.472	7.345
3.479	5.975
3.481	5.915
3.483	3.327
3.484	2.164
3.486	4.758
3.491	15.71
3.493	14.14
3.501	4.962
3.511	8.803
3.517	6.018
3.519	6.366
3.52	6.786
3.521	6.728
3.523	7.564
3.528	14.33
3.53	17.33
3.539	0.591
3.54	0.9405
3.541	0.3091
3.546	4.139
3.549	6.644
3.552	1.362
3.554	4.115
3.56	15.41
3.566	11.92
3.568	11.7
3.569	11.8
3.574	4.829
3.576	6.855
3.579	11.82
3.582	11.09
3.584	11.41
3.597	16.6
3.598	16.27
3.604	6.392
3.606	8.013
3.608	10.96
3.613	10.05
3.614	10.03
3.616	10.16
3.617	10.3
3.619	8.558
3.622	6.258
3.623	6.312
3.626	8.831
3.627	10.14
3.628	9.588
3.633	0.8741
3.637	8.047
3.646	1.615
3.647	1.743
3.649	0.3062
3.651	1.267
3.656	4.988
3.657	4.578
3.66	0.7752
3.666	11.44
3.673	4.307
3.674	4.388
3.676	5.835
3.679	4.291
3.68	4.348
3.683	6.126
3.686	8.669
3.699	6.004
3.701	6.281
3.705	8.246
3.708	5.365
3.712	2.75
3.715	5.159
3.717	1.17
3.725	26.06
3.733	15.03
3.734	15.08
3.735	14.89
3.739	11.42
3.741	12.98
3.744	18.16
3.757	3.076
3.76	7.269
3.763	13.33
3.764	12.81
3.77	1.085
3.771	1.625
3.783	20.38
3.784	20.05
3.794	7.893
3.795	7.938
3.798	9.625
3.808	17
3.812	18.59
3.817	12.53
3.819	15.03
3.822	21.67
3.828	11.97
3.83	14.08
3.832	17.57
3.839	10.88
3.84	10.71
3.841	10.81
3.842	10.8
3.847	7.014
3.848	7.031
3.851	8.808
3.852	8.579
3.856	4.256
3.858	5.765
3.863	10.49
3.865	10.94
3.871	14.2
3.872	13.97
3.873	14.12
3.876	16.69
3.88	23.2
3.881	22.94
3.889	17.03
3.89	16.79
3.9	4.745
3.91	18.22
3.914	17.25
3.916	17.52
3.92	19.51
3.933	3.271
3.934	3.401
3.938	8.561
3.944	14.62
3.949	18.27
3.957	7.712
3.958	7.46
3.96	8.145
3.965	13.41
3.968	17.52
3.969	17.22
3.975	2.263
3.976	2.533
3.978	7.194
3.984	3.127
3.987	5.47
3.998	15.33
4.003	3.398
4.006	10.15
4.008	13.72
4.011	4.561
4.012	4.877
4.018	22.19
4.029	0.8559
4.037	20.59
4.049	10.38
4.054	5.969
4.055	5.991
4.056	6.409
4.058	2.909
4.061	10.52
4.066	25.8
4.076	21.01
4.085	5.034
4.095	9.119
4.098	13.55
4.104	27.88
4.105	27.28
4.114	0.5498
4.116	2.433
4.123	11.72
4.124	11.65
4.127	1.888
4.128	2.723
4.134	21.18
4.139	8.265
4.141	11.36
4.144	18.25
4.149	2.183
4.15	2.812
4.153	12.45
4.155	10.54
4.16	7.053
4.163	9.079
4.172	14.84
4.177	10.45
4.178	10.48
4.181	12.66
4.182	13.76
4.188	10.76
4.189	10.79
4.192	11.74
4.196	9.704
4.198	10.63
4.202	14.65
4.208	8.128
4.21	8.551
4.211	9.341
4.213	8.789
4.214	8.843
4.217	11.36
4.221	17.29
4.231	10.87
4.237	9.859
4.238	9.862
4.24	10.02
4.244	4.423
4.245	4.649
4.249	12.05
4.25	14.32
4.253	8.798
4.255	6.287
4.256	6.537
4.26	13.57
4.262	13.29
4.264	13.78
4.268	16.67
4.269	17.68
4.271	11.09
4.273	3.967
4.276	14.99
4.279	29.32
4.287	15.42
4.288	15.26
4.289	15.54
4.298	2.158
4.299	2.439
4.3	1.72
4.301	1.737
4.306	7.009
4.308	9.431
4.309	9.407
4.316	1.21
4.317	1.471
4.334	20.84
4.337	25.5
4.34	22.84
4.353	6.542
4.356	2.247
4.357	2.823
4.366	20.52
4.373	10.45
4.375	11.7
4.377	8.727
4.381	3.331
4.39	13.13
4.396	14.64
4.406	12.3
4.407	11.27


==> figures/data/abs_mapping_error/abs_mapping_error-2.tsv <==
0	10.33
4.407	10.33


==> figures/data/abs_mapping_error/abs_mapping_error-3.tsv <==
0	0
1.022	3.617
1.033	3.638
1.042	3.646
1.05	3.645
1.059	3.637
1.069	3.618
1.08	3.586
1.093	3.531
1.108	3.447
1.126	3.316
1.146	3.131
1.168	2.883
1.193	2.542
1.221	2.09
1.252	1.506
1.297	0.6476
1.311	0.4665
1.319	0.4133
1.323	0.4055
1.327	0.4109
1.332	0.4345
1.34	0.5019
1.355	0.6804
1.429	1.615
1.458	1.906
1.484	2.121
1.508	2.282
1.529	2.391
1.547	2.462
1.563	2.507
1.576	2.531
1.588	2.543
1.598	2.546
1.608	2.543
1.618	2.532
1.63	2.512
1.644	2.476
1.66	2.419
1.678	2.335
1.698	2.217
1.72	2.058
1.744	1.842
1.781	1.458
1.827	0.9894
1.849	0.8117
1.866	0.7106
1.88	0.6546
1.892	0.6253
1.903	0.6107
1.914	0.6044
1.93	0.6027
2.003	0.6067
2.077	0.6156
2.153	0.6296
2.233	0.6495
2.318	0.6759
2.409	0.7094
2.508	0.7512
2.617	0.8027
2.739	0.8659
2.878	0.9436
2.924	0.968
2.931	0.9638
2.938	0.9495
2.945	0.9216
2.954	0.8617
2.968	0.724
2.98	0.6243
2.985	0.6126
2.988	0.6187
2.992	0.644
2.998	0.7178
3.008	0.9171
3.025	1.374
3.067	2.525
3.082	2.811
3.093	2.945
3.101	2.997
3.107	3.013
3.112	3.015
3.117	3.008
3.124	2.986
3.137	2.927
3.154	2.824
3.174	2.672
3.197	2.455
3.224	2.152
3.275	1.509
3.294	1.295
3.303	1.236
3.309	1.22
3.313	1.221
3.318	1.236
3.324	1.274
3.333	1.365
3.347	1.565
3.392	2.248
3.404	2.355
3.413	2.401
3.421	2.42
3.43	2.428
4.407	2.891


==> figures/data/abs_mapping_error/abs_mapping_error-4.tsv <==
0	1.794
4.407	1.794


==> figures/data/frechet_dist/frechet_dist-1.tsv <==
1	26.95


==> figures/data/frechet_dist/frechet_dist-2.tsv <==
0.6	0
2.4	0


==> figures/data/frechet_dist/frechet_dist-3.tsv <==
2	3.646


==> figures/data/frechet_dist/frechet_dist-4.tsv <==
0.6	0
2.4	0


==> figures/data/optim_map/optim_map-1.tsv <==
0	0
0.1003	0.02085
0.1877	0.04237
0.2888	0.03789
0.3814	0.06035
0.4792	0.08011
0.5732	0.09307
0.6785	0.127
0.7696	0.1357
0.8874	0.1525
0.9686	0.1656
1.044	0.2001
1.13	0.2173
1.26	0.2405
1.311	0.2497
1.399	0.3175
1.497	0.3559
1.571	0.4306
1.634	0.5049
1.679	0.5791
1.773	0.648
1.828	0.7459
1.887	0.819
1.933	0.9113
1.969	0.9888
2.05	1.055
2.09	1.148
2.152	1.22
2.198	1.293
2.252	1.389
2.313	1.478
2.364	1.536
2.444	1.593
2.53	1.672
2.624	1.681
2.721	1.672
2.807	1.661
2.906	1.632
3.003	1.647
3.109	1.628
3.208	1.637
3.301	1.612
3.389	1.602
3.492	1.611
3.571	1.564
3.67	1.578


==> figures/data/optim_map/optim_map-10.tsv <==
0	0
1.123	0.2033
1.184	0.2177
1.235	0.2321
1.28	0.2472
1.322	0.2644
1.364	0.2839
1.404	0.3056
1.444	0.3294
1.482	0.3554
1.518	0.3833
1.553	0.4132
1.586	0.445
1.618	0.4785
1.65	0.5159
1.684	0.5611
1.73	0.6253
2.366	1.531
2.392	1.561
2.416	1.585
2.44	1.605
2.463	1.622
2.488	1.635
2.513	1.647
2.539	1.656
2.567	1.663
2.595	1.668
2.627	1.67
2.663	1.671
2.709	1.668
2.843	1.657
3.714	1.581


==> figures/data/optim_map/optim_map-2.tsv <==
0	0
1.101	0.1953
1.162	0.2094
1.213	0.2237
1.259	0.239
1.303	0.2566
1.347	0.2767
1.389	0.299
1.431	0.3236
1.471	0.3503
1.509	0.3791
1.546	0.4099
1.581	0.4427
1.614	0.4772
1.647	0.515
1.682	0.5596
1.725	0.6177
1.825	0.7601
2.373	1.541
2.396	1.568
2.418	1.59
2.439	1.608
2.462	1.624
2.487	1.638
2.512	1.649
2.539	1.658
2.566	1.665
2.594	1.669
2.625	1.67
2.662	1.669
2.716	1.665
3.713	1.578


==> figures/data/optim_map/optim_map-3.tsv <==
0	0
1.139	0.2022
1.203	0.2166
1.256	0.2312
1.302	0.2466
1.346	0.2637
1.389	0.2832
1.43	0.3049
1.471	0.3288
1.51	0.3548
1.548	0.3828
1.584	0.4129
1.618	0.4448
1.651	0.4785
1.685	0.5175
1.726	0.5673
1.799	0.6625
2.409	1.461
2.436	1.491
2.459	1.514
2.483	1.532
2.506	1.548
2.531	1.561
2.556	1.572
2.583	1.581
2.61	1.587
2.641	1.591
2.677	1.593
2.724	1.593
2.93	1.587
3.784	1.563


==> figures/data/optim_map/optim_map-4.tsv <==
-1e-06	-1e-06
1.014	0.1789


==> figures/data/optim_map/optim_map-5.tsv <==
1.306	0.2589
1.351	0.2798
1.395	0.3034
1.438	0.3294
1.479	0.3577
1.519	0.3884
1.556	0.4212
1.592	0.4561
1.626	0.493
1.632	0.5006


==> figures/data/optim_map/optim_map-6.tsv <==
1.772	0.6826
2.336	1.484


==> figures/data/optim_map/optim_map-7.tsv <==
2.48	1.631
2.507	1.644
2.535	1.654
2.564	1.66
2.574	1.662


==> figures/data/optim_map/optim_map-8.tsv <==
2.763	1.659
3.72	1.58


==> figures/data/optim_map/optim_map-9.tsv <==
0	0
-0.007132	0.01627
0.03265	0.004932
0.01766	0.004976
0.03868	0.009367
0.0479	-0.00176
0.06008	0.02083
0.05484	0.001972
0.07844	0.01647
0.06892	-0.007006
0.1002	0.02091
0.09409	0.02454
0.1234	0.001917
0.1227	0.01158
0.1205	0.03451
0.1388	0.00953
0.137	0.02948
0.1436	0.04135
0.1543	0.02862
0.1758	0.01119
0.1777	0.01136
0.1903	0.0307
0.1878	0.04219
0.1902	0.03959
0.2104	0.04417
0.2282	0.04834
0.2109	0.04628
0.2151	0.04401
0.2439	0.03195
0.252	0.04444
0.2479	0.03526
0.2589	0.03367
0.2607	0.04038
0.2706	0.04165
0.2892	0.03882
0.2985	0.05856
0.3148	0.05812
0.3272	0.0556
0.32	0.0502
0.3322	0.06156
0.3489	0.05882
0.3471	0.05722
0.3647	0.07721
0.3808	0.08738
0.3812	0.07975
0.3817	0.06073
0.3945	0.07797
0.4101	0.05886
0.4061	0.059
0.4175	0.08244
0.4303	0.05487
0.4349	0.06812
0.4395	0.08139
0.4549	0.07487
0.4692	0.07243
0.4687	0.09082
0.479	0.08032
0.4831	0.08906
0.4944	0.09451
0.5044	0.08935
0.5146	0.08384
0.4936	0.09479
0.5251	0.09887
0.5296	0.09791
0.5427	0.1096
0.5552	0.09928
0.5714	0.09311
0.5762	0.09373
0.6019	0.1003
0.6048	0.1144
0.6171	0.09983
0.6002	0.1174
0.6158	0.103
0.628	0.1211
0.6318	0.1203
0.6482	0.1143
0.6443	0.1153
0.6665	0.1052
0.6684	0.1052
0.6823	0.1323
0.6861	0.137
0.7086	0.1169
0.7031	0.123
0.7216	0.1292
0.725	0.1297
0.7293	0.1195
0.7218	0.1171
0.7376	0.1242
0.7512	0.1299
0.7689	0.1351
0.7727	0.1364
0.7945	0.1412
0.7827	0.135
0.8015	0.1381
0.8063	0.1301
0.8227	0.1355
0.8351	0.1403
0.8279	0.1515
0.8398	0.1576
0.8412	0.1601
0.8706	0.1539
0.8865	0.1535
0.8726	0.1686
0.8775	0.1613
0.8955	0.1475
0.8966	0.1484
0.9016	0.1738
0.9067	0.1689
0.9121	0.1619
0.9141	0.1519
0.9163	0.1654
0.919	0.1796
0.9406	0.1769
0.9614	0.1573
0.9828	0.1837
0.9814	0.1863
0.9831	0.1773
0.9816	0.1742
1.023	0.1828
1.024	0.1838
1.015	0.1937
1.018	0.1949
1.041	0.1813
1.035	0.1757
1.044	0.1994
1.048	0.2003
1.069	0.2011
1.068	0.1964
1.066	0.1859
1.072	0.1934
1.068	0.2082
1.11	0.1934
1.115	0.2009
1.118	0.2054
1.124	0.2024
1.142	0.1936
1.14	0.2002
1.135	0.2128
1.13	0.2172
1.154	0.2071
1.142	0.2115
1.175	0.2043
1.177	0.2056
1.18	0.2266
1.198	0.2156
1.2	0.2164
1.195	0.224
1.208	0.2157
1.238	0.2371
1.261	0.2419
1.263	0.2436
1.262	0.235
1.262	0.2336
1.277	0.2523
1.275	0.2503
1.297	0.2553
1.302	0.2493
1.31	0.2658
1.315	0.2698
1.314	0.2618
1.312	0.2506
1.315	0.256
1.332	0.2878
1.336	0.2703
1.341	0.2713
1.363	0.2795
1.362	0.2821
1.356	0.2925
1.374	0.2897
1.378	0.2843
1.4	0.3048
1.406	0.3025
1.398	0.3142
1.399	0.3173
1.41	0.3115
1.428	0.3014
1.43	0.3099
1.436	0.3308
1.447	0.3278
1.447	0.3353
1.454	0.3411
1.477	0.332
1.486	0.365
1.489	0.3706
1.495	0.365
1.498	0.3563
1.512	0.3634
1.526	0.3799
1.517	0.3802
1.52	0.4013
1.514	0.3974
1.528	0.4142
1.557	0.4347
1.57	0.419
1.569	0.4337
1.572	0.43
1.581	0.4267
1.585	0.4394
1.587	0.449
1.585	0.4573
1.595	0.464
1.596	0.4784
1.605	0.4754
1.609	0.4695
1.632	0.4864
1.613	0.4981
1.637	0.5077
1.649	0.5205
1.657	0.5318
1.66	0.5233
1.654	0.5399
1.685	0.5577
1.673	0.5447
1.704	0.5568
1.695	0.5468
1.702	0.5579
1.69	0.5689
1.679	0.5798
1.704	0.6021
1.713	0.6109
1.713	0.5983
1.713	0.5939
1.74	0.6072
1.73	0.6145
1.734	0.6169
1.754	0.6274
1.761	0.626
1.755	0.6319
1.735	0.6482
1.77	0.6474
1.773	0.6488
1.759	0.682
1.765	0.6973
1.786	0.6859
1.802	0.696
1.788	0.7072
1.8	0.7118
1.775	0.6974
1.798	0.7264
1.801	0.7313
1.828	0.7457
1.818	0.7355
1.823	0.7509
1.825	0.7551
1.815	0.7551
1.802	0.7548
1.807	0.7598
1.834	0.7834
1.833	0.7795
1.841	0.7974
1.844	0.8186
1.862	0.8317
1.853	0.8056
1.866	0.8105
1.887	0.8188
1.885	0.8285
1.881	0.8518
1.878	0.8402
1.874	0.8272
1.873	0.8316
1.875	0.8489
1.892	0.863
1.904	0.8748
1.917	0.8849
1.916	0.893
1.915	0.8737
1.922	0.8875
1.933	0.9107
1.93	0.9037
1.939	0.9045
1.952	0.9194
1.952	0.9243
1.947	0.9453
1.953	0.9399
1.958	0.9356
1.965	0.9502
1.952	0.9677
1.974	0.9671
1.972	0.9704
1.97	0.9889
1.991	0.9965
1.976	0.9912
1.974	0.9955
1.971	1.016
2.009	1.027
2.001	1.016
2.011	1.03
2.029	1.044
2.027	1.053
2.037	1.057
2.05	1.055
2.044	1.066
2.052	1.067
2.064	1.075
2.067	1.088
2.059	1.114
2.077	1.082
2.073	1.096
2.069	1.11
2.09	1.118
2.079	1.106
2.09	1.147
2.095	1.138
2.111	1.146
2.117	1.15
2.105	1.161
2.113	1.189
2.13	1.178
2.12	1.195
2.134	1.196
2.138	1.195
2.136	1.19
2.152	1.22
2.154	1.212
2.142	1.221
2.137	1.225
2.171	1.242
2.176	1.251
2.169	1.254
2.188	1.28
2.182	1.28
2.173	1.28
2.201	1.257
2.201	1.262
2.203	1.285
2.199	1.294
2.209	1.309
2.212	1.317
2.214	1.329
2.237	1.341
2.231	1.325
2.226	1.34
2.226	1.342
2.239	1.346
2.24	1.362
2.25	1.391
2.252	1.39
2.259	1.394
2.266	1.391
2.282	1.398
2.266	1.398
2.258	1.398
2.269	1.404
2.291	1.414
2.278	1.411
2.288	1.422
2.301	1.436
2.302	1.454
2.308	1.437
2.313	1.478
2.32	1.465
2.318	1.473
2.324	1.475
2.339	1.481
2.328	1.485
2.324	1.486
2.352	1.477
2.352	1.481
2.347	1.503
2.337	1.517
2.347	1.515
2.372	1.524
2.362	1.537
2.36	1.537
2.387	1.551
2.378	1.563
2.382	1.568
2.408	1.59
2.402	1.575
2.401	1.592
2.411	1.584
2.424	1.582
2.442	1.581
2.449	1.616
2.451	1.623
2.47	1.624
2.449	1.62
2.488	1.623
2.474	1.644
2.493	1.645
2.519	1.641
2.509	1.637
2.511	1.651
2.531	1.671
2.537	1.649
2.535	1.668
2.535	1.674
2.542	1.686
2.544	1.679
2.548	1.669
2.541	1.672
2.581	1.674
2.584	1.675
2.589	1.682
2.607	1.673
2.624	1.68
2.623	1.668
2.645	1.661
2.656	1.684
2.659	1.667
2.65	1.658
2.691	1.659
2.689	1.664
2.674	1.666
2.703	1.663
2.721	1.672
2.705	1.67
2.727	1.645
2.728	1.651
2.763	1.671
2.747	1.666
2.756	1.665
2.773	1.663
2.788	1.656
2.797	1.659
2.786	1.665
2.805	1.661
2.81	1.662
2.814	1.662
2.823	1.652
2.827	1.664
2.827	1.667
2.852	1.653
2.884	1.655
2.888	1.644
2.876	1.648
2.895	1.636
2.907	1.632
2.93	1.657
2.941	1.644
2.944	1.64
2.939	1.649
2.957	1.643
2.966	1.648
2.972	1.632
2.98	1.636
2.991	1.644
2.991	1.649
3.019	1.643
3.022	1.642
3.022	1.634
3.044	1.661
3.033	1.647
3.04	1.623
3.051	1.625
3.066	1.629
3.059	1.638
3.066	1.636
3.089	1.631
3.112	1.636
3.109	1.626
3.109	1.616
3.121	1.611
3.115	1.622
3.109	1.634
3.149	1.644
3.161	1.626
3.16	1.635
3.16	1.62
3.166	1.63
3.186	1.647
3.19	1.646
3.208	1.636
3.208	1.627
3.228	1.636
3.247	1.623
3.241	1.623
3.236	1.619
3.241	1.619
3.288	1.629
3.279	1.613
3.288	1.612
3.305	1.61
3.318	1.605
3.308	1.625
3.327	1.59
3.336	1.61
3.336	1.629
3.359	1.617
3.369	1.611
3.367	1.606
3.356	1.588
3.374	1.586
3.38	1.592
3.391	1.601
3.396	1.598
3.42	1.579
3.422	1.612
3.432	1.603
3.452	1.584
3.456	1.619
3.454	1.59
3.464	1.603
3.478	1.607
3.492	1.611
3.51	1.599
3.513	1.582
3.509	1.592
3.512	1.597
3.521	1.61
3.554	1.598
3.556	1.578
3.557	1.6
3.578	1.608
3.578	1.606
3.571	1.564
3.605	1.578
3.603	1.588
3.621	1.594
3.622	1.585
3.631	1.595
3.632	1.598
3.631	1.607
3.639	1.601
3.661	1.585
3.664	1.591
3.667	1.602
3.669	1.579
3.672	1.578
3.724	1.576
3.724	1.575


==> figures/data/optim_progress/optim_progress-1.tsv <==
0	5.458e+05
1	3.53e+04
2	3.319e+04
3	3.124e+04
4	3.036e+04
5	3.035e+04
6	3.035e+04
7	3.035e+04
8	3.035e+04


==> figures/data/pd_mapping_error/pd_mapping_error-1.tsv <==
0.0 0.0
0.1	0.048381483
0.2	0.077445179
0.3	0.10302819
0.4	0.13104769
0.5	0.16446223
0.6	0.1943961
0.7	0.22989906
0.8	0.2612252
0.9	0.29115907
1	0.3423251
1.1	0.38304908
1.2	0.41280891
1.3	0.45057431
1.5	0.51287852
1.6	0.55290637
1.8	0.62721893
1.9	0.65732684
2	0.68656457
2.1	0.70762269
2.2	0.72607031
2.3	0.74904281
2.4	0.76731639
2.5	0.78036895
2.6	0.79707623
2.7	0.81047685
3	0.83553777
3.1	0.84510964
3.3	0.86286112
3.5	0.8734772
3.7	0.88513749
3.8	0.89227289
3.9	0.90271493
4	0.90793596
4.2	0.91437522
4.3	0.91820397
4.4	0.92342499
4.5	0.92568743
4.6	0.92882005
4.7	0.9331709
5.3	0.93891403
5.5	0.9469196
5.7	0.95353289
5.8	0.96119039
5.9	0.97163244
6	0.9780717
6.5	0.98259659
7	0.98642534
7.4	0.98903585
8.3	0.99704142
8.4	0.99965193
8.7	1
20	1


==> figures/data/ref_track/ref_track-1.tsv <==
0	0
0.9848	0.1736


==> figures/data/ref_track/ref_track-10.tsv <==
0	0
0.9848	0.1736
1.21	0.2234
1.607	0.4761
1.747	0.6594
2.321	1.479
2.388	1.563
2.571	1.648
2.679	1.645
3.675	1.558


==> figures/data/ref_track/ref_track-2.tsv <==
0.9848	0.1736
1.034	0.1824
1.083	0.1918
1.132	0.2024
1.18	0.2147
1.21	0.2234


==> figures/data/ref_track/ref_track-3.tsv <==
1.21	0.2234
1.257	0.2396
1.304	0.2585
1.349	0.2799
1.393	0.3037
1.435	0.33
1.477	0.3585
1.516	0.3893
1.553	0.4223
1.589	0.4573
1.607	0.4761


==> figures/data/ref_track/ref_track-4.tsv <==
1.607	0.4761
1.64	0.5139
1.671	0.5531
1.7	0.5933
1.729	0.634
1.747	0.6594


==> figures/data/ref_track/ref_track-5.tsv <==
1.747	0.6594
2.321	1.479


==> figures/data/ref_track/ref_track-6.tsv <==
2.321	1.479
2.35	1.519
2.382	1.557
2.388	1.563


==> figures/data/ref_track/ref_track-7.tsv <==
2.388	1.563
2.426	1.595
2.469	1.62
2.516	1.638
2.565	1.648
2.571	1.648


==> figures/data/ref_track/ref_track-8.tsv <==
2.571	1.648
2.621	1.65
2.671	1.646
2.679	1.645


==> figures/data/ref_track/ref_track-9.tsv <==
2.679	1.645
3.675	1.558


==> figures/data/tgc_map_result/tgc_map_result-1.tsv <==
12.912722	50.548218
12.912399	50.548004
12.912211	50.547896
12.912033	50.547807
12.911822	50.547717
12.91153	50.547608
12.910345	50.54719
12.908526	50.546555
12.908219	50.546464
12.907918	50.546388
12.907609	50.546323
12.907296	50.54627
12.906978	50.546228
12.906657	50.546199
12.906606	50.546196
12.906353	50.546186
12.906099	50.546188
12.905846	50.546204
12.905596	50.546232
12.905337	50.546275
12.905015	50.546342
12.903298	50.546728
12.896895	50.548161
12.896582	50.548215
12.896305	50.54825
12.896025	50.548273
12.895743	50.548284
12.895461	50.548283
12.89518	50.54827
12.894858	50.548242
12.894457	50.548193
12.892714	50.547969
12.892419	50.547948
12.892138	50.547941
12.891856	50.547946
12.891575	50.547963
12.891296	50.547993
12.891022	50.548035
12.890753	50.548089
12.890477	50.548158
12.890104	50.548266
12.887791	50.548954
12.887487	50.549027
12.887164	50.549092
12.886836	50.549145
12.886503	50.549185
12.886167	50.549214
12.88583	50.54923
12.885491	50.549233
12.885153	50.549225
12.884816	50.549203
12.884481	50.54917
12.88415	50.549124
12.883824	50.549066
12.883463	50.548989
12.882803	50.548831
12.874531	50.546832
12.874272	50.546786
12.874009	50.546753
12.873757	50.546733
12.87349	50.546726
12.873236	50.546731
12.872983	50.546748
12.872733	50.546776
12.872474	50.546819
12.872165	50.546882
12.871462	50.547045
12.870293	50.547311
12.870007	50.547361
12.86973	50.547395
12.86945	50.547418
12.869168	50.547428
12.868886	50.547426
12.868605	50.547411
12.868326	50.547384
12.868051	50.547345
12.86778	50.547294
12.867516	50.547231
12.867259	50.547157
12.867011	50.547071
12.866784	50.54698
12.866567	50.54688
12.866362	50.54677
12.866167	50.546653
12.865995	50.546534
12.865834	50.546409
12.865668	50.546263
12.865481	50.546083
12.865177	50.54577
12.864603	50.545182
12.864461	50.545059
12.864324	50.544956
12.864175	50.54486
12.864005	50.544766
12.863824	50.54468
12.863633	50.544603
12.863421	50.544532
12.863163	50.544459
12.862793	50.54437
12.861019	50.543955
12.860777	50.543881
12.860581	50.543809
12.860396	50.543728
12.86022	50.543637
12.860057	50.543538
12.859915	50.543438
12.859786	50.543331
12.859669	50.543219
12.859572	50.543109
12.859487	50.542996
12.859414	50.542879
12.859355	50.542759
12.859308	50.542636
12.859275	50.542512
12.859256	50.542387
12.85925	50.54227
12.859256	50.542153
12.859274	50.542028
12.859307	50.541895
12.859358	50.541736
12.859435	50.541545
12.85962	50.54113
12.860727	50.538676
12.860809	50.538532
12.860889	50.538417
12.860982	50.538306
12.861087	50.5382
12.861204	50.538098
12.861341	50.537995
12.861491	50.5379
12.861651	50.537812
12.861821	50.537732
12.862025	50.537651
12.862298	50.537557
12.863269	50.537248
12.863745	50.53709
12.863974	50.537001
12.864157	50.536917
12.864329	50.536824
12.864479	50.536729
12.864618	50.536628
12.864745	50.53652
12.864859	50.536406
12.864953	50.536295
12.865035	50.536181
12.865104	50.536063
12.865165	50.535934
12.865225	50.535777
12.8653	50.535539
12.865449	50.535063
12.865508	50.534924
12.865573	50.534805
12.865651	50.534689
12.865743	50.534578
12.865846	50.534471
12.865962	50.534369
12.866098	50.534265
12.866265	50.534156
12.866515	50.53401
12.869349	50.532402


==> figures/data/tgc_map_result/tgc_map_result-2.tsv <==
12.912712	50.548212
12.912481	50.548094
12.912294	50.548013
12.912061	50.547928
12.910408	50.547363
12.908675	50.546777
12.908342	50.54668
12.908053	50.546608
12.907744	50.546544
12.90743	50.546493
12.907111	50.546454
12.906789	50.546428
12.906465	50.546414
12.906421	50.546413
12.906189	50.546415
12.90595	50.54643
12.905729	50.546456
12.905497	50.546496
12.905285	50.546545
12.905067	50.546609
12.904807	50.546699
12.903931	50.547027
12.897079	50.549589
12.896813	50.549672
12.896565	50.549736
12.896309	50.549788
12.896049	50.549828
12.895784	50.549856
12.895517	50.549871
12.895249	50.549874
12.894897	50.549865
12.893079	50.5498
12.892769	50.549804
12.892488	50.54982
12.89221	50.549849
12.891935	50.54989
12.891665	50.549943
12.891415	50.550005
12.89116	50.550081
12.890913	50.550168
12.890602	50.550293
12.888918	50.551001
12.888466	50.551185
12.888172	50.551291
12.887881	50.551383
12.887582	50.551464
12.887277	50.551534
12.886966	50.551594
12.886637	50.551643
12.886303	50.551681
12.885981	50.551705
12.885643	50.551718
12.885304	50.551718
12.884966	50.551705
12.88463	50.55168
12.884297	50.551642
12.883912	50.551584
12.882903	50.551414
12.874624	50.550013
12.874333	50.549978
12.874081	50.549959
12.873827	50.549953
12.873573	50.549959
12.873321	50.549976
12.873071	50.550006
12.872825	50.550047
12.872585	50.550099
12.872299	50.550176
12.871569	50.550391
12.870414	50.550727
12.870137	50.550794
12.869866	50.550846
12.869591	50.550886
12.869313	50.550914
12.869032	50.550929
12.868749	50.550933
12.868468	50.550925
12.868187	50.550904
12.86791	50.550871
12.867636	50.550827
12.867368	50.550771
12.867107	50.550703
12.866853	50.550624
12.866621	50.550539
12.866397	50.550445
12.866184	50.550342
12.865981	50.55023
12.86579	50.55011
12.865591	50.54997
12.865368	50.549796
12.865016	50.549504
12.864319	50.548926
12.864159	50.548813
12.863995	50.548714
12.86382	50.548623
12.863635	50.548541
12.86344	50.548468
12.863237	50.548406
12.863001	50.548346
12.862705	50.548285
12.862175	50.548191
12.860707	50.547931
12.860442	50.547869
12.860224	50.547805
12.860028	50.547735
12.859841	50.547654
12.859664	50.547564
12.8595	50.547466
12.859357	50.547367
12.859226	50.547261
12.859108	50.547149
12.859003	50.547032
12.858918	50.546918
12.858845	50.546801
12.858785	50.546681
12.858739	50.546559
12.858707	50.546444
12.858688	50.546328
12.85868	50.546202
12.858685	50.546076
12.858703	50.545933
12.858736	50.545772
12.858796	50.545551
12.859148	50.544358
12.859687	50.542556
12.859745	50.542417
12.859808	50.542298
12.859884	50.542182
12.859973	50.54207
12.860075	50.541962
12.86019	50.541859
12.860325	50.541756
12.860473	50.541659
12.860632	50.54157
12.860813	50.541485
12.861085	50.541372
12.862312	50.540876
12.862526	50.540773
12.862695	50.540678
12.862843	50.540581
12.862979	50.540478
12.863102	50.540368
12.863212	50.540253
12.863303	50.540142
12.863381	50.540026
12.863446	50.539907
12.863499	50.539786
12.863538	50.539663
12.863567	50.539529
12.863589	50.539368
12.863606	50.539134
12.863641	50.538622
12.863664	50.538488
12.863696	50.538373
12.86374	50.53826
12.863796	50.538148
12.863869	50.538032
12.863955	50.537918
12.864054	50.537809
12.864173	50.537698
12.864344	50.537555
12.865153	50.536919
12.867072	50.535411


==> figures/data/tgc_map_result/tgc_map_result-3.tsv <==
12.912712	50.548212
nan	nan
12.911962	50.547894
12.909264	50.546972
nan	nan
12.904636	50.546763
12.89757	50.549412
nan	nan
12.894826	50.549862
12.893714	50.549818
nan	nan
12.890449	50.550357
12.889013	50.550961
nan	nan
12.883625	50.551536
12.875076	50.550085
nan	nan
12.872068	50.550243
12.870917	50.550584
nan	nan
12.865101	50.549575
12.864598	50.549153
nan	nan
12.862339	50.54822
12.861208	50.548024
nan	nan
12.858824	50.545454
12.859591	50.542856
nan	nan
12.861121	50.541358
12.861886	50.541052
nan	nan
12.863607	50.539116
12.863621	50.538874
nan	nan
12.864451	50.537471
12.867072	50.535411


==> figures/data/tgc_map_result/tgc_map_result-4.tsv <==
12.912593	50.548149
12.912412	50.548063
12.912282	50.548009
nan	nan
12.90829	50.546666
12.907999	50.546596
12.90769	50.546535
12.907388	50.546487
12.907069	50.54645
12.906747	50.546425
12.906423	50.546413
nan	nan
12.906415	50.546413
12.906175	50.546416
12.905937	50.546431
12.905715	50.546458
12.905497	50.546496
12.905285	50.546545
12.905233	50.546559
nan	nan
12.896761	50.549686
12.896511	50.549748
12.896268	50.549795
12.896007	50.549833
12.895742	50.549859
12.895475	50.549872
12.895404	50.549874
nan	nan
12.89532	50.549874
12.895122	50.549872
nan	nan
12.892769	50.549804
12.892488	50.54982
12.89221	50.549849
12.891935	50.54989
12.891665	50.549943
12.891415	50.550005
12.89116	50.550081
12.89111	50.550098
nan	nan
12.888271	50.551257
12.887983	50.551352
12.887687	50.551437
12.887384	50.551511
12.887075	50.551574
12.886761	50.551626
12.886429	50.551668
12.886093	50.551698
12.885756	50.551715
12.885417	50.551719
12.885079	50.551711
12.884742	50.551689
12.884407	50.551656
12.884366	50.551651
nan	nan
12.874333	50.549978
12.874081	50.549959
12.873827	50.549953
12.873573	50.549959
12.873321	50.549976
12.873071	50.550006
12.872825	50.550047
12.872678	50.550078
nan	nan
12.870203	50.550779
12.869935	50.550834
12.869661	50.550877
12.869383	50.550908
12.869102	50.550927
12.86882	50.550933
12.868538	50.550928
12.868257	50.55091
12.867979	50.550881
12.867704	50.550839
12.867435	50.550786
12.867172	50.550721
12.866916	50.550645
12.866669	50.550558
12.866432	50.55046
12.866217	50.550359
12.866012	50.550248
12.865899	50.55018
nan	nan
12.864178	50.548826
12.864027	50.548731
12.863854	50.548639
12.86367	50.548555
12.863477	50.548481
12.863314	50.548428
nan	nan
12.860364	50.547848
12.860162	50.547784
12.859968	50.54771
12.859785	50.547627
12.859612	50.547535
12.859451	50.547434
12.859312	50.547332
12.859185	50.547224
12.859071	50.54711
12.858977	50.547
12.858895	50.546885
12.858826	50.546767
12.85877	50.546647
12.858728	50.546524
12.858698	50.546399
12.858683	50.546283
12.858682	50.546265
nan	nan
12.859798	50.542315
12.859872	50.542198
12.85996	50.542085
12.86006	50.541977
12.860172	50.541874
12.860297	50.541776
12.860442	50.541678
12.860599	50.541588
12.860665	50.541554
nan	nan
12.862591	50.540738
12.862756	50.54064
12.862899	50.540541
12.863029	50.540435
12.863148	50.540323
12.863253	50.540206
12.863338	50.540092
12.863411	50.539975
12.863471	50.539855
12.863511	50.539751
nan	nan
12.863668	50.53847
12.863702	50.538356
12.863748	50.538242
12.863806	50.538132
12.863881	50.538015
12.863969	50.537902
12.864054	50.537809


==> figures/data/tgc_map_result/tgc_map_result-5.tsv <==
12.912701	50.548206
12.912604	50.548154
nan	nan
12.91227	50.548004
12.912024	50.547915
12.911974	50.547898
nan	nan
12.909251	50.546968
12.908663	50.546773
12.908329	50.546676
12.908303	50.546669
nan	nan
12.906421	50.546413
12.906421	50.546413
nan	nan
12.90522	50.546563
12.904992	50.546634
12.904685	50.546745
12.904648	50.546758
nan	nan
12.897558	50.549416
12.897079	50.549589
12.896813	50.549672
12.896774	50.549683
nan	nan
12.89539	50.549874
12.895334	50.549874
nan	nan
12.895108	50.549872
12.89484	50.549863
nan	nan
12.8937	50.549817
12.893108	50.5498
12.892783	50.549803
nan	nan
12.891097	50.550102
12.890841	50.550196
12.890484	50.550342
12.890461	50.550352
nan	nan
12.889001	50.550966
12.888478	50.55118
12.888283	50.551252
nan	nan
12.884352	50.551649
12.883994	50.551597
12.883639	50.551539
nan	nan
12.875062	50.550083
12.874569	50.550005
12.874347	50.549979
nan	nan
12.872665	50.550081
12.872402	50.550147
12.872081	50.55024
nan	nan
12.870904	50.550588
12.870414	50.550727
12.870217	50.550776
nan	nan
12.865889	50.550174
12.865703	50.550051
12.8655	50.549901
12.865255	50.549704
12.86511	50.549582
nan	nan
12.86459	50.549145
12.864319	50.548926
12.864188	50.548832
nan	nan
12.863301	50.548424
12.86308	50.548365
12.862813	50.548306
12.86242	50.548234
12.862352	50.548222
nan	nan
12.861195	50.548022
12.860707	50.547931
12.860442	50.547869
12.860377	50.547852
nan	nan
12.858682	50.546256
12.858681	50.54613
12.858694	50.545995
12.85872	50.545844
12.858766	50.545657
12.858822	50.545462
nan	nan
12.859594	50.542847
12.859681	50.542574
12.859741	50.542426
12.859793	50.542323
nan	nan
12.860676	50.541548
12.860871	50.541459
12.861109	50.541362
nan	nan
12.861898	50.541048
12.862312	50.540876
12.862526	50.540773
12.86258	50.540744
nan	nan
12.863514	50.539742
12.863549	50.539618
12.863576	50.539475
12.863595	50.539296
12.863607	50.539125
nan	nan
12.863622	50.538865
12.863641	50.538622
12.863664	50.538488
12.863666	50.538479
nan	nan
12.864062	50.537802
12.864181	50.53769
12.864353	50.537548
12.864442	50.537478


==> figures/data/tgc_map_result/tgc_map_result-6.tsv <==
12.912713	50.548212
nan	nan
12.911176	50.54763
12.908942	50.54686
nan	nan
12.904146	50.546955
12.897447	50.549452
nan	nan
12.894147	50.549835
12.893302	50.549809
nan	nan
12.889946	50.550578
12.888518	50.551158
nan	nan
12.883061	50.551434
12.874737	50.550037
nan	nan
12.871594	50.550394
12.870559	50.550681
nan	nan
12.864927	50.549422
12.864505	50.549062
nan	nan
12.861957	50.548159
12.860879	50.547946
nan	nan
12.858928	50.545154
12.859628	50.542676
nan	nan
12.861543	50.541203
12.862242	50.540899
nan	nan
12.863617	50.538898
12.863636	50.538718
nan	nan
12.864719	50.537267
12.867013	50.535443


==> figures/data/tgc_map_result/tgc_map_result-7.tsv <==
12.912153	50.547953
12.912034	50.547905
nan	nan
12.908115	50.546614
12.907847	50.546559
12.907574	50.546512
12.907299	50.546474
12.90702	50.546445
12.90674	50.546425
12.906458	50.546415
nan	nan
12.905768	50.546449
12.905494	50.546494
12.905229	50.546554
12.904972	50.546629
12.904848	50.546672
nan	nan
12.896507	50.549753
12.896234	50.5498
12.895957	50.549835
12.895678	50.549858
12.895396	50.549869
12.895255	50.54987
nan	nan
12.895034	50.549866
12.894893	50.549863
nan	nan
12.892266	50.549833
12.891992	50.549874
12.891722	50.549928
12.891459	50.549993
12.891204	50.550069
12.890958	50.550157
12.890722	50.550256
nan	nan
12.887804	50.551411
12.887542	50.551479
12.887276	50.551539
12.887006	50.55159
12.886732	50.551633
12.886455	50.551668
12.886176	50.551694
12.885895	50.551712
12.885613	50.551721
12.885331	50.551722
12.885049	50.551714
12.884768	50.551697
12.884488	50.551672
12.884211	50.551638
12.883937	50.551596
nan	nan
12.874051	50.549938
12.873769	50.549938
12.873488	50.549953
12.87321	50.549983
12.872936	50.550027
12.872669	50.550085
12.87241	50.550156
nan	nan
12.869857	50.550839
12.869582	50.550881
12.869304	50.55091
12.869023	50.550928
12.868741	50.550932
12.868459	50.550925
12.868178	50.550905
12.867901	50.550873
12.867627	50.550828
12.867359	50.550772
12.867098	50.550704
12.866845	50.550625
12.866601	50.550535
12.866367	50.550434
12.866145	50.550323
12.865935	50.550203
12.865739	50.550073
12.865646	50.550006
nan	nan
12.863952	50.548675
12.863722	50.548571
12.863477	50.548482
12.86322	50.548408
12.863087	50.548378
nan	nan
12.859964	50.547704
12.859735	50.547598
12.859523	50.54748
12.859331	50.547348
12.859161	50.547205
12.859013	50.547052
12.858889	50.54689
12.858837	50.546807
12.858792	50.546722
12.858753	50.546635
12.85872	50.546548
12.858695	50.546459
12.858676	50.54637
12.858665	50.54628
12.85866	50.546191
12.858663	50.546101
12.858672	50.546011
nan	nan
12.859857	50.542205
12.859918	50.542124
12.860061	50.541969
12.860227	50.541824
12.860416	50.54169
12.860625	50.54157
12.860737	50.541515
nan	nan
12.862941	50.540505
12.863106	50.540359
12.863249	50.540204
12.863366	50.54004
12.863415	50.539956
12.863458	50.539871
12.863494	50.539784
12.863523	50.539696
12.863545	50.539607
12.86356	50.539517
nan	nan
12.863747	50.538231
12.86379	50.538146
12.86384	50.538062
12.863897	50.537979
12.863961	50.537899
12.864031	50.537821
12.864189	50.537672
12.864277	50.537602


==> figures/data/tgc_map_result/tgc_map_result-8.tsv <==
12.912684	50.548236
12.912502	50.548122
12.912299	50.548021
12.912014	50.547906
12.91146	50.547706
12.909005	50.546868
12.908468	50.546698
12.908124	50.546613
12.907624	50.546514
12.907265	50.546463
12.906798	50.546417
12.906393	50.546404
12.906056	50.54641
12.90576	50.546437
12.90545	50.546486
12.90518	50.54655
12.904919	50.546633
12.902401	50.547583
12.89695	50.549632
12.896654	50.549709
12.896334	50.549769
12.8959	50.549829
12.895489	50.549865
12.895094	50.549879
12.894619	50.549874
12.893105	50.549818
12.892739	50.549824
12.892445	50.549851
12.892005	50.549914
12.8914	50.550017
12.8911	50.550091
12.890777	50.550192
12.890382	50.550338
12.88992	50.550532
12.888499	50.551172
12.888052	50.551349
12.887674	50.551476
12.887326	50.551573
12.886994	50.551643
12.886652	50.551694
12.886223	50.551737
12.885618	50.551774
12.885146	50.551784
12.884823	50.551772
12.8845	50.551737
12.884069	50.551668
12.880508	50.551032
12.878042	50.550616
12.875171	50.550085
12.874204	50.549956
12.873932	50.549939
12.873613	50.549941
12.873246	50.549964
12.872901	50.550006
12.872579	50.550066
12.872235	50.550152
12.871818	50.550278
12.870468	50.550705
12.870113	50.550786
12.869788	50.550839
12.869423	50.550877
12.868968	50.550903
12.868538	50.550908
12.868184	50.550892
12.867877	50.550858
12.867586	50.550804
12.867249	50.550721
12.866782	50.550581
12.866398	50.550449
12.866143	50.55034
12.865945	50.550234
12.865757	50.550108
12.865536	50.549933
12.864247	50.548864
12.864013	50.548715
12.863781	50.54859
12.863561	50.548495
12.863354	50.548428
12.863054	50.548357
12.862435	50.548233
12.860389	50.54784
12.860121	50.547758
12.85986	50.547656
12.859635	50.547546
12.859448	50.547433
12.859265	50.547296
12.859072	50.547125
12.858919	50.546966
12.858829	50.546843
12.858758	50.546708
12.858706	50.546564
12.858677	50.546421
12.858671	50.546283
12.858687	50.546102
12.858763	50.545546
12.858833	50.545274
12.859236	50.54406
12.859564	50.542872
12.859652	50.542593
12.859727	50.542423
12.859813	50.542281
12.859925	50.542139
12.860074	50.541985
12.860248	50.541836
12.860424	50.541711
12.860635	50.541589
12.860904	50.541459
12.861273	50.541304
12.862269	50.540899
12.862535	50.540762
12.862776	50.540613
12.863027	50.540435
12.863162	50.540315
12.863283	50.540178
12.863406	50.540004
12.863483	50.539863
12.86353	50.539731
12.863561	50.539578
12.863579	50.539372
12.863622	50.538699
12.863662	50.538476
12.863711	50.538313
12.863775	50.538176
12.863866	50.538034
12.864	50.537865
12.864187	50.537663
12.864349	50.537519
12.864576	50.537349
12.865483	50.536694
12.867116	50.535377

